Dark Energy Survey: A 2.1% measurement of the angular Baryonic Acoustic Oscillation scale at redshift $z_{\rm eff}$=0.85 from the final dataset

We present the angular diameter distance measurement obtained with the Baryonic Acoustic Oscillation feature from galaxy clustering in the completed Dark Energy Survey, consisting of six years (Y6) of observations. We use the Y6 BAO galaxy sample, optimized for BAO science in the redshift range 0.6<$z$<1.2, with an effective redshift at $z_{\rm eff}$=0.85 and split into six tomographic bins. The sample has nearly 16 million galaxies over 4,273 square degrees. Our consensus measurement constrains the ratio of the angular distance to sound horizon scale to $D_M(z_{\rm eff})/r_d$ = 19.51$\pm$0.41 (at 68.3% confidence interval), resulting from comparing the BAO position in our data to that predicted by Planck $\Lambda$CDM via the BAO shift parameter $\alpha=(D_M/r_d)/(D_M/r_d)_{\rm Planck}$. To achieve this, the BAO shift is measured with three different methods, Angular Correlation Function (ACF), Angular Power Spectrum (APS), and Projected Correlation Function (PCF) obtaining $\alpha=$ 0.952$\pm$0.023, 0.962$\pm$0.022, and 0.955$\pm$0.020, respectively, which we combine to $\alpha=$ 0.957$\pm$0.020, including systematic errors. When compared with the $\Lambda$CDM model that best fits Planck data, this measurement is found to be 4.3% and 2.1$\sigma$ below the angular BAO scale predicted. To date, it represents the most precise angular BAO measurement at $z$>0.75 from any survey and the most precise measurement at any redshift from photometric surveys. The analysis was performed blinded to the BAO position and it is shown to be robust against analysis choices, data removal, redshift calibrations and observational systematics.

==> DES-2023-0793_author_list.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,FALSE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,FALSE,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,FALSE,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,FALSE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,FALSE,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Porredon,Anna,annam.porredon@gmail.com,A.~Porredon,FALSE,"Ruhr University Bochum, Faculty of Physics and Astronomy, Astronomical Institute, German Centre for Cosmological Lensing, 44780 Bochum, Germany",
Ross,Ashley,ashley.jacob.ross@gmail.com,A.~J.~Ross,FALSE,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-7522-9083
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,FALSE,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,FALSE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,FALSE,"Universidad de La Laguna, Dpto. Astrofísica, E-38206 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Yanny,Brian,yanny@fnal.gov,B.~Yanny,FALSE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-9541-2678
Sanchez,Carles,carles.sanchez.alonso@gmail.com,C.~S{\'a}nchez,FALSE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,FALSE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-9376-3135
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,FALSE,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-9376-3135
Sheldon,Erin, erin.sheldon@gmail.com,E.~Sheldon,FALSE,"Brookhaven National Laboratory, Bldg 510, Upton, NY 11973, USA",
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,FALSE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Giannini,Giulia,giulia.giannini15@gmail.com,G.~Giannini,FALSE,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3730-1750
Giannini,Giulia,giulia.giannini15@gmail.com,G.~Giannini,FALSE,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-3730-1750
Camacho,Hugo,h.camacho@unesp.br,H.~Camacho,FALSE,"Instituto de F\'{i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Camacho,Hugo,h.camacho@unesp.br,H.~Camacho,FALSE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,FALSE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Ferrero,Ismael,ferreroismael@gmail.com,I.~Ferrero,FALSE,"Institute of Theoretical Astrophysics, University of Oslo. P.O. Box 1029 Blindern, NO-0315 Oslo, Norway",
Elvin-Poole,Jack,jack.elvinpoole@gmail.com,J.~Elvin-Poole,FALSE,"Department of Physics and Astronomy, University of Waterloo, 200 University Ave W, Waterloo, ON N2L 3G1, Canada",0000-0001-5148-9203
De Vicente,Juan,juan.vicente@ciemat.es,J.~De~Vicente,FALSE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-8318-6813
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,FALSE,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Mena-Fernández,Juan,juan.menafernandez@lpsc.in2p3.fr,J. Mena-Fern{\'a}ndez,FALSE,"LPSC Grenoble - 53, Avenue des Martyrs 38026 Grenoble, France",0000-0001-9497-7266
Bechtol,Keith,kbechtol@lsst.org,K.~Bechtol,FALSE,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Chan,Kwan Chuen,chankc@mail.sysu.edu.cn,K.~C.~Chan,FALSE,"School of Physics and Astronomy, Sun Yat-sen University, 2 Daxue Road, Tangjia, Zhuhai 519082, China",
Chan,Kwan Chuen,chankc@mail.sysu.edu.cn,K.~C.~Chan,FALSE,"CSST Science Center for the Guangdong-Hongkong-Macau Greater Bay Area, SYSU, Zhuhai 519082, China",
Toribio San Cipriano,Laura,laura.toribio@ciemat.es,L.~Toribio San Cipriano,FALSE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,FALSE,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0002-9745-6228
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,FALSE,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0002-9745-6228
Rodriguez Monroy,Martin,monroy.ciemat@gmail.com,M.~Rodriguez-Monroy,FALSE,"Laboratoire de physique des 2 infinis Ir\`ene Joliot-Curie, CNRS Universit\'e Paris-Saclay, Bât. 100, F-91405 Orsay Cedex, France",
Rodriguez Monroy,Martin,monroy.ciemat@gmail.com,M.~Rodriguez-Monroy,FALSE,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",
Adamow,Monika,madamow@illinois.edu,M.~Adamow,FALSE,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-6904-359X
Weaverdyck,Noah,nweaverd@umich.edu,N.~Weaverdyck,FALSE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
Weaverdyck,Noah,nweaverd@umich.edu,N.~Weaverdyck,FALSE,"Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,FALSE,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,FALSE,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Cawthon,Ross,rcawthon28@gmail.com,R.~Cawthon,FALSE,"Physics Department, William Jewell College, Liberty, MO, 64068",
Davis,Tamara,tamarad@physics.uq.edu.au ,T.~M.~Davis,FALSE,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0002-4213-8783
Hartley,Will,william.hartley@unige.ch,W.~G.~Hartley,FALSE,"Department of Astronomy, University of Geneva, ch. d'\'Ecogia 16, CH-1290 Versoix, Switzerland",
Percival,Will,wpercival@perimeterinstitute.ca,W.~J.~Percival,FALSE,"Department of Physics and Astronomy, University of Waterloo, 200 University Ave W, Waterloo, ON N2L 3G1, Canada",
Percival,Will,wpercival@perimeterinstitute.ca,W.~J.~Percival,FALSE,"Perimeter Institute for Theoretical Physics, 31 Caroline St. North, Waterloo, ON N2L 2Y5, Canada",
Avila,Santiago,santiagoavilaperez@gmail.com,S.~Avila,FALSE,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",
